Physics at a 100 TeV pp collider: Standard Model processes

This report summarises the properties of Standard Model processes at the 100 TeV pp collider. We document the production rates and typical distributions for a number of benchmark Standard Model processes, and discuss new dynamical phenomena arising at the highest energies available at this collider. We discuss the intrinsic physics interest in the measurement of these Standard Model processes, as well as their role as backgrounds for New Physics searches.

==> 16-EW/AAAREADME.txt <==
% The file structure of the document is designed so that one can
% process individual sections (in the coresponding directories) as
% well as the whole document (in the main directory). To ensure that
% this functionality is maintained, please follow the few simple rules
% given here.

% To process your section, do
% > pdflatex report
% (as usual, a couple of times), followed by
% > bibtex report
% and again pdflatex a couple of times to properly process refs and
% table of contents.

% Don't touch any of the calls in the report.tex file. If you believe
% that something can be improved, let me know and I'll see whether
% changes can be made without impacting the whole structure.

% If you want to break the section into multiple subsection files, embed
% the \input{subsectionX} calls into the file section.tex

% Subsection files must then stay in the same folder as section.tex,
% and their figures should all stay in the figs/ subdirectory

% All references should included using the bibtex format, and must be
% added to the master report.bib file sitting in the main directory

% If you want to add new tex macros (mostly definitions or new
% commands), include them in your local texmacros.tex file. But first
% make sure you are not overriding the macros already included in the
% texmacros.tex file sitting in the home directory. When processing
% the whole report, each subsection will then call properly its own
% macros, and properly use the master macros

% Your local texmacros.tex file must be input from  the file section.tex


